An Integrated Analysis with Predictions on the Architecture of the tau Ceti Planetary System, Including a Habitable Zone Planet

tau Ceti is the closest single Sun-like star to the solar system and hosts a multi-planet system with four confirmed planets. The possible presence of additional planets, especially potentially habitable worlds, remains of great interest. We analyze the structure of the tau Ceti planetary system via the DYNAMITE algorithm, combining information from exoplanet population statistics and orbital dynamics with measurements of this specific system. We also expand DYNAMITE to incorporate radial velocity information. Our analysis suggests the presence of four additional planets, three of which match closely with the periods of three tentative planet candidates reported previously. We also predict at least one more planet candidate with an orbital period between $\sim270-470$ days, in the habitable zone for tau Ceti. Based on the measured $m \sin i$ values of the confirmed planets, we also assess the possible masses and nature of the detected and undetected planets. The least massive planets and candidates are likely to be rocky, while the other planets and candidates could either be rocky or contain a significant gaseous envelope. The RV observable signature from the predicted habitable zone planet candidate would likely be at or just above the noise level in current data, but should be detectable in future extremely high-precision radial velocity and direct imaging studies.

==> response.txt <==
We would like to thank the referee for their prompt and constructive report. We agree with the points raised and implemented the suggestions given. Our responses to their concerns are as follows:
-----
REFEREE: "This manuscript presents "big picture" ideas quite clearly, but the details of the analysis are at times a bit difficult to parse out. In particular it is not always clear how or why various mass-radius relations were applied. The treatment of mutual inclinations between planets is also at times a little unclear."

OUR RESPONSE: We agree with the referee and adjusted our paper to be more detailed and precise. We gave more detailed explanations into why and how the M-R relationships were used in the study, specifically why we used a conditional, probabilistic model and the most recent and best-fitting power-law relationship. We also described how the assumption of the inclination for the planets effects our analysis, and where we would see effects from larger mutual inclinations between planets and disk.
-----
REFEREE: "ABSTRACT. it might be helpful to the average reader if you explicitly state in the abstract that DYNAMITE is a code/algorithm"

OUR RESPONSE: We changed the first reference of the algorithm to "the DYNAMITE algorithm".
-----
REFEREE: "INTRODUCTION. I like the sci-fi references, but I can't help but wonder if they might be more appropriately placed in the summary rather than the introduction."

OUR RESPONSE: This is a good point to discuss. We deliberated over the placement of the sci-fi references, but as we are trying to show the interest in the system in the introduction and briefly describe our results in the summary, we felt these are better placed in the introduction.  We thank the referee for bringing this to our attention.
-----
REFEREE: "THE TAU-CETI SYSTEM. I'd like to see a figure that visually represents the data in Table 2, i.e. the relative sizes and periods of both known and unconfirmed planets, as well as the location of the tentative astrometric planet and the extent of the debris disk. Something like your Figure 8 from Dietrich & Apai 2020a (arXiv:2007.06745v1). This will help orient the reader to the system architecture at a glance. At a minimum, a pointer to Figure 1 should be provided."

OUR RESPONSE: We have added in a figure showing the relative sizes and periods of the known and unconfirmed planets (including the tentative astrometric Jovian planet), as well as the extents of the habitable zone and the debris disk.
-----
REFEREE: “THE TAU-CETI SYSTEM. Is the long-period massive astrometric planet truly near a 4:1 resonance, or simply near a 4:1 period ratio?"

OUR RESPONSE: We have changed the wording to say “4:1 period ratio” instead of “4:1 resonance”.
-----
REFEREE: "METHODS. You explore the effects of non-coplanarity, but under what quantitative range of mutual inclinations do your assumptions hold? In other words, is there some minimum mutual inclination value at which the results begin to significantly deviate from your findings?"

OUR RESPONSE: We thank the referee for bringing this point back to our attention. We find that the range of mutual inclinations between the planets and the disk where our analysis is similar and our assumptions hold is within 17 degrees.  We have added a few sentences in the second-to-last paragraph of Section 3 to describe this in more detail.
-----
REFEREE: "METHODS. In S3 you state that you use three M-R relationships: the non-parametric Ning+ 18 relationship and two different versions of the Otegi+ 20 relationship (rocky vs. volatile). Later, in S4.3 you reference two other M-R relationships (Chen & Kipping 17; Bashi+ 17) and then state that you will explore three, but do not explicitly state which you will use. From context it eventually becomes apparent that you continue to use the same three relationships as before, but the discussion in S4.3 confuses the issue somewhat. It is also not entirely clear how you apply the M-R relationship for confirmed planets vs. candidate planets, vs planets predicted by DYNAMITE. Please more clearly explain your procedure for applying the M-R relationships and justify your choice of certain M-R relationships over others."

OUR RESPONSE: We agree with the referee that the information here was not well stated and the details were unclear. We specifically state now that we use the Ning+ 18 relationship and the two relationships provided in Otegi+ 20, and how they were applied to each set of confirmed vs candidate vs predicted planets, in Section 4.3.
-----
REFEREE: "RESULTS. You consistently refer to the "power law relationships of Otegi+ 2020" but inconsistently refer to "the non-parametric relationship of Ning+ 2018," sometimes citing Ning+ 2018 and at other times simply referring to it as "the non-parametric relationship." Please fix all instances so that Ning+ 2018 is consistently referenced."

OUR RESPONSE: We consistently refer to all M-R relationships by the type and by citing the paper.
-----
REFEREE: "RESULTS. In Figure 2, you show a single mass/radius likelihood distribution for multiple planets. Does this imply the likelihood was calculated assuming a common mass/radius for all planets, or is the distribution that is shown a sum of seven separate distributions? Please clarify your procedure and how to interpret this figure. The top panel refers to a non-parametric M-R relationship. I assume this means the relationship from Ning+ 2018. Please explicitly state which M-R relationship is used."

OUR RESPONSE: Figure 2 shows the mass/radius likelihood distribution for an additional planet in the system, conditioned on the previous known planets (but not planet candidates) in the system, while varying the M-R relationship used.  We have added a few sentences to Section 4.3 (consistent with a previous clarification) to clarify the procedure and the results shown in Figure 2, including explicitly stating in the caption which M-R relationships are used.
-----
REFEREE: "RESULTS. Why are the predicted periods and msini for the PxP in Table 2 given as point estimates rather than with intervals? Isn't the point of DYNAMITE to probabilistically predict the locations of new planets? It appears as though the periods in Table 2 correspond to the maximum likelihoods in Figure 1. Is this the case?"

OUR RESPONSE: We thank the referee for bringing this to our attention. DYNAMITE is meant to provide probabilistic predictions, and therefore should also provide confidence intervals. We have updated Table 2 for the periods and m sin i values to include 16\%-84\% confidence intervals. The periods in Table 2 for the PxPs do correspond to the maximum likelihoods in Figure 1, which is now clearly stated in the text.
-----
REFEREE: "RESULTS. Please add a few sentences to the notes for Table 2 describing what each column means and guiding the reader how to read the table."

OUR RESPONSE: We added in a sentence for each column describing the value within and its meaning for each planet/candidate/prediction, as well as a sentence describing the general structure.
-----
REFEREE: "RESULTS. In Table 2, the msini for PxP-1, -2, & -3 exactly match the central msini for planets b, c, and d, respectively. Is this by construction or coincidence?"

OUR RESPONSE: This was by construction; as we have information on planet candidates that do look like they are equivalent to our predicted candidates, we used the candidate values from the literature instead of the predicted values from the system. The table notes have now been updated to explicitly state that.
-----
REFEREE: "DISCUSSION. In section 5.3, you state that "our analysis predicts that the inclination of PxP-4 is aligned with the disk and other planets in the system to within a few degrees." But wasn't this an assumption of your model? How can coplanarity be both an assumption and a prediction?"

OUR RESPONSE: We changed the wording of the two sentences, switching “predict” to “assume” as this is an assumption of our model.
-----
REFEREE: "DISCUSSION. Please clarify and provide more details describing your procedure for the iterative injection test in section 5.4. Are all four candidate planets injected at their maximum likelihood in both mass and period? Why did you use the clustered period prescription only and not the period ratio prescription? Do the two prescriptions yield comparable results? If PxP-4 is injected at 322 rather than 468 days, what predictions are made? In the summary (Section 6), you state that the "period ratio prediction would fully pack the system out to known planet f", but it is unclear in the discussion (Section 5) whether this is why you only tested the clustered period prescription."

OUR RESPONSE: We agree with the referee that this discussion section was not detailed enough. We injected the predicted planets with equivalent planet candidates at the known candidate values, and the predicted planet without equivalence at the maximum likelihood for mass and period. The period ratio prescription was used but did not find significant likelihood for an additional planet, whereas the clustered periods prescription did. We added multiple sentences to the beginning of the last paragraph in Section 5.4 to include these details.
-----
REFEREE: "SUMMARY. How computationally expensive are the procedures described in this paper? What is the feasibility of extending this work to a large sample of multiplanet systems?"

OUR RESPONSE: We added in the following sentences: "The current DYNAMITE  implementation is computationally inexpensive and can be applied to a large sample of systems. The analysis done in this work and as carried out by Dietrich & Apai (2020) on the TESS sample of multi-planet systems takes a couple of minutes per system on a 16-core desktop computer, for every setup with the exception of the non-parametric model from Ning et al. (2018) as stated in Section 4.3."

==> response2.txt <==
“We thank the referee and the editor for the suggestion and the opportunity to further clarify Section 4.3, which indeed presents the most complex set of steps within the study. In order to improve the presentation and readability, we expanded that section and split it into two sub-section (4.3 and 4.4). We believe that these changes indeed helped streamline the manuscript and will better guide the reader through the arguments and results.” 
